Collective Human Opinions in Semantic Textual Similarity

Despite the subjective nature of semantic textual similarity (STS) and pervasive disagreements in STS annotation, existing benchmarks have used averaged human ratings as the gold standard. Averaging masks the true distribution of human opinions on examples of low agreement, and prevents models from capturing the semantic vagueness that the individual ratings represent. In this work, we introduce USTS, the first Uncertainty-aware STS dataset with ~15,000 Chinese sentence pairs and 150,000 labels, to study collective human opinions in STS. Analysis reveals that neither a scalar nor a single Gaussian fits a set of observed judgements adequately. We further show that current STS models cannot capture the variance caused by human disagreement on individual instances, but rather reflect the predictive confidence over the aggregate dataset.

==> Statistics.txt <==
Source      TED          XNLI           PAWSX      USTS
Amount      9462         3259           2230       14951
S1-Non-NS   9462         3259           2223       14944
S2-Non-NS   9462         3259           2219       14940

S1-Length   39.0         34.0           43.5        38.6
S2-Length   39.2         16.9           43.3        34.9
Length      39.1         25.4           43.4        36.8

STD
avg         0.44         0.52           0.49        0.47
std>0.5     3458         1597           996         6051
ratio       36.5%        49.0%          44.7%       40.5%

IAA
Pearson     0.48         0.61           0.49        0.74
Spearmanr   0.50         0.58           0.41        0.68

Preds
std         0.20         0.21           0.16        0.20
pearson     0.35         0.44           0.09        0.70
spearmanr   0.34         0.44           0.09        0.58
